Convergence Theory for Iterative LLM-Based Neural Architecture Search: A Parametric Cross-Entropy Framework with Closed-Form Proxy Reliability

Large language models (LLMs) are increasingly used as generators in iterative neural architecture search (NAS), yet no formal convergence theory exists for this class of algorithms. We model iterative LLM-NAS as a parametric Cross-Entropy (CE) method over executable programs and prove six results: (1) iterative LLM fine-tuning on elite architectures is equivalent to the CE update restricted to the LLM parametric family; (2) expected architecture quality is monotonically non-decreasing across cycles; (3) elite-set probability converges to a fixed point at a geometric rate C_t >= 1-(1-rho_0)^t; (4) delta-based generation achieves a strictly higher valid-generation rate than full-code generation under a first-order Markov token-error model; (5) the MinHash-Jaccard novelty filter prevents mode collapse; (6) proxy reliability admits the closed-form rho_S = (6/pi) arcsin(rho_P(SNR)/2), yielding the practical diagnostic sigma^2_arch >> sigma^2_noise as a necessary condition for trustworthy proxy-based rankings. Testing against a 22-cycle, three-LLM, six-dataset experiment with 3,300 generated architectures confirms two predictions quantitatively, two at direction-of-effect level, and explains the proxy-reliability ceiling effect previously reported empirically but left unexplained.

==> cycle_data.csv <==
llm,cycle,mean_acc,elite_rate_tau40,delta_apply_rate
deepseek,0,0.6039,0.743,0.700
deepseek,1,0.6499,0.750,0.880
deepseek,2,0.6541,0.737,0.760
deepseek,3,0.6451,0.738,0.840
deepseek,4,0.6478,0.767,0.860
deepseek,5,0.6530,0.743,0.700
deepseek,6,0.6740,0.800,0.700
deepseek,7,0.6444,0.765,0.680
deepseek,8,0.6498,0.765,0.680
deepseek,9,0.6686,0.762,0.840
deepseek,10,0.6808,0.771,0.700
deepseek,11,0.6401,0.722,0.720
deepseek,12,0.6746,0.784,0.740
deepseek,13,0.6667,0.778,0.720
deepseek,14,0.6580,0.757,0.740
deepseek,15,0.6578,0.738,0.840
deepseek,16,0.6788,0.763,0.760
deepseek,17,0.6720,0.744,0.780
deepseek,18,0.6591,0.763,0.760
deepseek,19,0.6606,0.778,0.720
deepseek,20,0.6845,0.757,0.740
deepseek,21,0.6431,0.743,0.700
qwen,0,0.6421,0.750,0.560
qwen,1,0.6596,0.755,0.980
qwen,2,0.6565,0.739,0.920
qwen,3,0.6642,0.773,0.880
qwen,4,0.6589,0.732,0.820
qwen,5,0.6464,0.737,0.760
qwen,6,0.6465,0.763,0.760
qwen,7,0.6371,0.744,0.780
qwen,8,0.6909,0.806,0.720
qwen,9,0.6777,0.775,0.800
qwen,10,0.6628,0.737,0.760
qwen,11,0.6343,0.744,0.780
qwen,12,0.6737,0.769,0.780
qwen,13,0.6379,0.758,0.660
qwen,14,0.6338,0.719,0.640
qwen,15,0.6596,0.758,0.660
qwen,16,0.5097,0.583,0.480
qwen,17,0.5884,0.690,0.580
qwen,18,0.6354,0.727,0.660
qwen,19,0.6691,0.806,0.620
qwen,20,0.6263,0.714,0.700
qwen,21,0.6210,0.714,0.560
mistral,0,0.6466,0.774,0.620
mistral,1,0.6941,0.793,0.580
mistral,2,0.6395,0.735,0.680
mistral,3,0.6838,0.771,0.700
mistral,4,0.6842,0.759,0.580
mistral,5,0.6759,0.771,0.700
mistral,6,0.6392,0.750,0.640
mistral,7,0.6535,0.743,0.700
mistral,8,0.6313,0.724,0.580
mistral,9,0.7199,0.833,0.480
mistral,10,0.6692,0.765,0.680
mistral,11,0.6506,0.700,0.600
mistral,12,0.7127,0.818,0.660
mistral,13,0.6975,0.848,0.660
mistral,14,0.6329,0.722,0.720
mistral,15,0.6482,0.727,0.660
mistral,16,0.6450,0.743,0.700
mistral,17,0.6650,0.757,0.740
mistral,18,0.6603,0.757,0.740
mistral,19,0.6472,0.750,0.720
mistral,20,0.6569,0.757,0.740
mistral,21,0.6249,0.718,0.780


==> proxy_full_pairs.csv <==
llm,rank,dataset,proxy_acc,full_acc_50ep
mistral,1,mnist,0.9821,0.9917
mistral,2,mnist,0.9791,0.9928
mistral,3,mnist,0.9790,0.9945
mistral,4,mnist,0.9693,0.9900
mistral,5,mnist,0.9682,0.9905
mistral,6,mnist,0.9657,0.9907
mistral,7,mnist,0.9633,0.9908
mistral,9,celeba,0.9602,0.9767
mistral,12,mnist,0.9433,0.9885
mistral,13,celeba,0.9308,0.9756
mistral,14,mnist,0.9295,0.9887
mistral,16,celeba,0.8472,0.9729
mistral,17,celeba,0.8293,0.9739
mistral,18,celeba,0.8048,0.9736
mistral,19,svhn,0.7911,0.8581
mistral,20,celeba,0.7330,0.9267
qwen,1,mnist,0.9841,0.9961
qwen,2,mnist,0.9825,0.9913
qwen,3,mnist,0.9823,0.9950
qwen,4,mnist,0.9779,0.9924
qwen,6,mnist,0.9693,0.9909
qwen,7,mnist,0.9690,0.9908
qwen,8,mnist,0.9685,0.9899
qwen,9,mnist,0.9685,0.9954
qwen,10,mnist,0.9685,0.9884
qwen,11,mnist,0.9674,0.9890
qwen,12,mnist,0.9664,0.9910
qwen,14,mnist,0.9635,0.9913
qwen,15,mnist,0.9421,0.9905
qwen,16,mnist,0.9179,0.9901
qwen,18,mnist,0.8871,0.9863
deepseek,2,mnist,0.9830,0.9914
deepseek,3,mnist,0.9741,0.9914
deepseek,4,mnist,0.9725,0.9934
deepseek,5,mnist,0.9692,0.9907
deepseek,6,mnist,0.9684,0.9903
deepseek,7,mnist,0.9664,0.9866
deepseek,9,mnist,0.9652,0.9907
deepseek,11,mnist,0.9649,0.9886
deepseek,12,mnist,0.9622,0.9894
deepseek,15,mnist,0.9615,0.9907
deepseek,16,mnist,0.9561,0.9886
deepseek,20,mnist,0.9146,0.9911

